Selecting Interlacing Committees

Polarization is a major concern for a well-functioning society. Often, mass polarization of a society is driven by polarizing political representation, even when the latter is easily preventable. The existing computational social choice methods for the task of committee selection are not designed to address this issue. We enrich the standard approach to committee selection by defining two quantitative measures that evaluate how well a given committee interconnects the voters. Maximizing these measures aims at avoiding polarizing committees. While the corresponding maximization problems are NP-complete in general, we obtain efficient algorithms for profiles in the voter-candidate interval domain. Moreover, we analyze the compatibility of our goals with other representation objectives, such as excellence, diversity, and proportionality. We identify trade-offs between approximation guarantees, and describe algorithms that achieve simultaneous constant-factor approximations.

==> plotdata.dat <==
#x sqr sw
0.0 1.0 1.0
0.001 0.998 0.5
0.002 0.996 0.5
0.003 0.994 0.5
0.004 0.992 0.5
0.005 0.99 0.5
0.006 0.988 0.5
0.007 0.986 0.5
0.008 0.9841 0.5
0.009 0.9821 0.5
0.01 0.9801 0.5
0.011 0.9781 0.5
0.012 0.9761 0.5
0.013 0.9742 0.5
0.014 0.9722 0.5
0.015 0.9702 0.5
0.016 0.9683 0.5
0.017 0.9663 0.5
0.018 0.9643 0.5
0.019 0.9624 0.5
0.02 0.9604 0.5
0.021 0.9584 0.5
0.022 0.9565 0.5
0.023 0.9545 0.5
0.024 0.9526 0.5
0.025 0.9506 0.5
0.026 0.9487 0.5
0.027 0.9467 0.5
0.028 0.9448 0.5
0.029 0.9428 0.5
0.03 0.9409 0.5
0.031 0.939 0.5
0.032 0.937 0.5
0.033 0.9351 0.5
0.034 0.9332 0.5
0.035 0.9312 0.5
0.036 0.9293 0.5
0.037 0.9274 0.5
0.038 0.9254 0.5
0.039 0.9235 0.5
0.04 0.9216 0.5
0.041 0.9197 0.5
0.042 0.9178 0.5
0.043 0.9158 0.5
0.044 0.9139 0.5
0.045 0.912 0.5
0.046 0.9101 0.5
0.047 0.9082 0.5
0.048 0.9063 0.5
0.049 0.9044 0.5
0.05 0.9025 0.5
0.051 0.9006 0.5
0.052 0.8987 0.5
0.053 0.8968 0.5
0.054 0.8949 0.5
0.055 0.893 0.5
0.056 0.8911 0.5
0.057 0.8892 0.5
0.058 0.8874 0.5
0.059 0.8855 0.5
0.06 0.8836 0.5
0.061 0.8817 0.5
0.062 0.8798 0.5
0.063 0.878 0.5
0.064 0.8761 0.5
0.065 0.8742 0.5
0.066 0.8724 0.5
0.067 0.8705 0.5
0.068 0.8686 0.5
0.069 0.8668 0.5
0.07 0.8649 0.5
0.071 0.863 0.5
0.072 0.8612 0.5
0.073 0.8593 0.5
0.074 0.8575 0.5
0.075 0.8556 0.5
0.076 0.8538 0.5
0.077 0.8519 0.5
0.078 0.8501 0.5
0.079 0.8482 0.5
0.08 0.8464 0.5
0.081 0.8446 0.5
0.082 0.8427 0.5
0.083 0.8409 0.5
0.084 0.8391 0.5
0.085 0.8372 0.5
0.086 0.8354 0.5
0.087 0.8336 0.5
0.088 0.8317 0.5
0.089 0.8299 0.5
0.09 0.8281 0.5
0.091 0.8263 0.5
0.092 0.8245 0.5
0.093 0.8226 0.5
0.094 0.8208 0.5
0.095 0.819 0.5
0.096 0.8172 0.5
0.097 0.8154 0.5
0.098 0.8136 0.5
0.099 0.8118 0.5
0.1 0.81 0.5
0.101 0.8082 0.5
0.102 0.8064 0.5
0.103 0.8046 0.5
0.104 0.8028 0.5
0.105 0.801 0.5
0.106 0.7992 0.5
0.107 0.7974 0.5
0.108 0.7957 0.5
0.109 0.7939 0.5
0.11 0.7921 0.5
0.111 0.7903 0.5
0.112 0.7885 0.5
0.113 0.7868 0.5
0.114 0.785 0.5
0.115 0.7832 0.5
0.116 0.7815 0.5
0.117 0.7797 0.5
0.118 0.7779 0.5
0.119 0.7762 0.5
0.12 0.7744 0.5
0.121 0.7726 0.5
0.122 0.7709 0.5
0.123 0.7691 0.5
0.124 0.7674 0.5
0.125 0.7656 0.5
0.126 0.7639 0.5
0.127 0.7621 0.5
0.128 0.7604 0.5
0.129 0.7586 0.5
0.13 0.7569 0.5
0.131 0.7552 0.5
0.132 0.7534 0.5
0.133 0.7517 0.5
0.134 0.75 0.5
0.135 0.7482 0.5
0.136 0.7465 0.5
0.137 0.7448 0.5
0.138 0.743 0.5
0.139 0.7413 0.5
0.14 0.7396 0.5
0.141 0.7379 0.5
0.142 0.7362 0.5
0.143 0.7344 0.5
0.144 0.7327 0.5
0.145 0.731 0.5
0.146 0.7293 0.5
0.147 0.7276 0.5
0.148 0.7259 0.5
0.149 0.7242 0.5
0.15 0.7225 0.5
0.151 0.7208 0.5
0.152 0.7191 0.5
0.153 0.7174 0.5
0.154 0.7157 0.5
0.155 0.714 0.5
0.156 0.7123 0.5
0.157 0.7106 0.5
0.158 0.709 0.5
0.159 0.7073 0.5
0.16 0.7056 0.5
0.161 0.7039 0.5
0.162 0.7022 0.5
0.163 0.7006 0.5
0.164 0.6989 0.5
0.165 0.6972 0.5
0.166 0.6956 0.5
0.167 0.6939 0.5
0.168 0.6922 0.5
0.169 0.6906 0.5
0.17 0.6889 0.5
0.171 0.6872 0.5
0.172 0.6856 0.5
0.173 0.6839 0.5
0.174 0.6823 0.5
0.175 0.6806 0.5
0.176 0.679 0.5
0.177 0.6773 0.5
0.178 0.6757 0.5
0.179 0.674 0.5
0.18 0.6724 0.5
0.181 0.6708 0.5
0.182 0.6691 0.5
0.183 0.6675 0.5
0.184 0.6659 0.5
0.185 0.6642 0.5
0.186 0.6626 0.5
0.187 0.661 0.5
0.188 0.6593 0.5
0.189 0.6577 0.5
0.19 0.6561 0.5
0.191 0.6545 0.5
0.192 0.6529 0.5
0.193 0.6512 0.5
0.194 0.6496 0.5
0.195 0.648 0.5
0.196 0.6464 0.5
0.197 0.6448 0.5
0.198 0.6432 0.5
0.199 0.6416 0.5
0.2 0.64 0.5
0.201 0.6384 0.5
0.202 0.6368 0.5
0.203 0.6352 0.5
0.204 0.6336 0.5
0.205 0.632 0.5
0.206 0.6304 0.5
0.207 0.6288 0.5
0.208 0.6273 0.5
0.209 0.6257 0.5
0.21 0.6241 0.5
0.211 0.6225 0.5
0.212 0.6209 0.5
0.213 0.6194 0.5
0.214 0.6178 0.5
0.215 0.6162 0.5
0.216 0.6147 0.5
0.217 0.6131 0.5
0.218 0.6115 0.5
0.219 0.61 0.5
0.22 0.6084 0.5
0.221 0.6068 0.5
0.222 0.6053 0.5
0.223 0.6037 0.5
0.224 0.6022 0.5
0.225 0.6006 0.5
0.226 0.5991 0.5
0.227 0.5975 0.5
0.228 0.596 0.5
0.229 0.5944 0.5
0.23 0.5929 0.5
0.231 0.5914 0.5
0.232 0.5898 0.5
0.233 0.5883 0.5
0.234 0.5868 0.5
0.235 0.5852 0.5
0.236 0.5837 0.5
0.237 0.5822 0.5
0.238 0.5806 0.5
0.239 0.5791 0.5
0.24 0.5776 0.5
0.241 0.5761 0.5
0.242 0.5746 0.5
0.243 0.573 0.5
0.244 0.5715 0.5
0.245 0.57 0.5
0.246 0.5685 0.5
0.247 0.567 0.5
0.248 0.5655 0.5
0.249 0.564 0.5
0.25 0.5625 0.5
0.251 0.561 0.5
0.252 0.5595 0.5
0.253 0.558 0.5
0.254 0.5565 0.5
0.255 0.555 0.5
0.256 0.5535 0.5
0.257 0.552 0.5
0.258 0.5506 0.5
0.259 0.5491 0.5
0.26 0.5476 0.5
0.261 0.5461 0.5
0.262 0.5446 0.5
0.263 0.5432 0.5
0.264 0.5417 0.5
0.265 0.5402 0.5
0.266 0.5388 0.5
0.267 0.5373 0.5
0.268 0.5358 0.5
0.269 0.5344 0.5
0.27 0.5329 0.5
0.271 0.5314 0.5
0.272 0.53 0.5
0.273 0.5285 0.5
0.274 0.5271 0.5
0.275 0.5256 0.5
0.276 0.5242 0.5
0.277 0.5227 0.5
0.278 0.5213 0.5
0.279 0.5198 0.5
0.28 0.5184 0.5
0.281 0.517 0.5
0.282 0.5155 0.5
0.283 0.5141 0.5
0.284 0.5127 0.5
0.285 0.5112 0.5
0.286 0.5098 0.5
0.287 0.5084 0.5
0.288 0.5069 0.5
0.289 0.5055 0.5
0.29 0.5041 0.5
0.291 0.5027 0.5
0.292 0.5013 0.5
0.293 0.4998 0.5
0.294 0.4984 0.5
0.295 0.497 0.5
0.296 0.4956 0.5
0.297 0.4942 0.5
0.298 0.4928 0.5
0.299 0.4914 0.5
0.3 0.49 0.5
0.301 0.4886 0.5
0.302 0.4872 0.5
0.303 0.4858 0.5
0.304 0.4844 0.5
0.305 0.483 0.5
0.306 0.4816 0.5
0.307 0.4802 0.5
0.308 0.4789 0.5
0.309 0.4775 0.5
0.31 0.4761 0.5
0.311 0.4747 0.5
0.312 0.4733 0.5
0.313 0.472 0.5
0.314 0.4706 0.5
0.315 0.4692 0.5
0.316 0.4679 0.5
0.317 0.4665 0.5
0.318 0.4651 0.5
0.319 0.4638 0.5
0.32 0.4624 0.5
0.321 0.461 0.5
0.322 0.4597 0.5
0.323 0.4583 0.5
0.324 0.457 0.5
0.325 0.4556 0.5
0.326 0.4543 0.5
0.327 0.4529 0.5
0.328 0.4516 0.5
0.329 0.4502 0.5
0.33 0.4489 0.5
0.331 0.4476 0.5
0.332 0.4462 0.5
0.333 0.4449 0.5
0.334 0.4436 0.3333
0.335 0.4422 0.3333
0.336 0.4409 0.3333
0.337 0.4396 0.3333
0.338 0.4382 0.3333
0.339 0.4369 0.3333
0.34 0.4356 0.3333
0.341 0.4343 0.3333
0.342 0.433 0.3333
0.343 0.4316 0.3333
0.344 0.4303 0.3333
0.345 0.429 0.3333
0.346 0.4277 0.3333
0.347 0.4264 0.3333
0.348 0.4251 0.3333
0.349 0.4238 0.3333
0.35 0.4225 0.3333
0.351 0.4212 0.3333
0.352 0.4199 0.3333
0.353 0.4186 0.3333
0.354 0.4173 0.3333
0.355 0.416 0.3333
0.356 0.4147 0.3333
0.357 0.4134 0.3333
0.358 0.4122 0.3333
0.359 0.4109 0.3333
0.36 0.4096 0.3333
0.361 0.4083 0.3333
0.362 0.407 0.3333
0.363 0.4058 0.3333
0.364 0.4045 0.3333
0.365 0.4032 0.3333
0.366 0.402 0.3333
0.367 0.4007 0.3333
0.368 0.3994 0.3333
0.369 0.3982 0.3333
0.37 0.3969 0.3333
0.371 0.3956 0.3333
0.372 0.3944 0.3333
0.373 0.3931 0.3333
0.374 0.3919 0.3333
0.375 0.3906 0.3333
0.376 0.3894 0.3333
0.377 0.3881 0.3333
0.378 0.3869 0.3333
0.379 0.3856 0.3333
0.38 0.3844 0.3333
0.381 0.3832 0.3333
0.382 0.3819 0.3333
0.383 0.3807 0.3333
0.384 0.3795 0.3333
0.385 0.3782 0.3333
0.386 0.377 0.3333
0.387 0.3758 0.3333
0.388 0.3745 0.3333
0.389 0.3733 0.3333
0.39 0.3721 0.3333
0.391 0.3709 0.3333
0.392 0.3697 0.3333
0.393 0.3684 0.3333
0.394 0.3672 0.3333
0.395 0.366 0.3333
0.396 0.3648 0.3333
0.397 0.3636 0.3333
0.398 0.3624 0.3333
0.399 0.3612 0.3333
0.4 0.36 0.3333
0.401 0.3588 0.3333
0.402 0.3576 0.3333
0.403 0.3564 0.3333
0.404 0.3552 0.3333
0.405 0.354 0.3333
0.406 0.3528 0.3333
0.407 0.3516 0.3333
0.408 0.3505 0.3333
0.409 0.3493 0.3333
0.41 0.3481 0.3333
0.411 0.3469 0.3333
0.412 0.3457 0.3333
0.413 0.3446 0.3333
0.414 0.3434 0.3333
0.415 0.3422 0.3333
0.416 0.3411 0.3333
0.417 0.3399 0.3333
0.418 0.3387 0.3333
0.419 0.3376 0.3333
0.42 0.3364 0.3333
0.421 0.3352 0.3333
0.422 0.3341 0.3333
0.423 0.3329 0.3333
0.424 0.3318 0.3333
0.425 0.3306 0.3333
0.426 0.3295 0.3333
0.427 0.3283 0.3333
0.428 0.3272 0.3333
0.429 0.326 0.3333
0.43 0.3249 0.3333
0.431 0.3238 0.3333
0.432 0.3226 0.3333
0.433 0.3215 0.3333
0.434 0.3204 0.3333
0.435 0.3192 0.3333
0.436 0.3181 0.3333
0.437 0.317 0.3333
0.438 0.3158 0.3333
0.439 0.3147 0.3333
0.44 0.3136 0.3333
0.441 0.3125 0.3333
0.442 0.3114 0.3333
0.443 0.3102 0.3333
0.444 0.3091 0.3333
0.445 0.308 0.3333
0.446 0.3069 0.3333
0.447 0.3058 0.3333
0.448 0.3047 0.3333
0.449 0.3036 0.3333
0.45 0.3025 0.3333
0.451 0.3014 0.3333
0.452 0.3003 0.3333
0.453 0.2992 0.3333
0.454 0.2981 0.3333
0.455 0.297 0.3333
0.456 0.2959 0.3333
0.457 0.2948 0.3333
0.458 0.2938 0.3333
0.459 0.2927 0.3333
0.46 0.2916 0.3333
0.461 0.2905 0.3333
0.462 0.2894 0.3333
0.463 0.2884 0.3333
0.464 0.2873 0.3333
0.465 0.2862 0.3333
0.466 0.2852 0.3333
0.467 0.2841 0.3333
0.468 0.283 0.3333
0.469 0.282 0.3333
0.47 0.2809 0.3333
0.471 0.2798 0.3333
0.472 0.2788 0.3333
0.473 0.2777 0.3333
0.474 0.2767 0.3333
0.475 0.2756 0.3333
0.476 0.2746 0.3333
0.477 0.2735 0.3333
0.478 0.2725 0.3333
0.479 0.2714 0.3333
0.48 0.2704 0.3333
0.481 0.2694 0.3333
0.482 0.2683 0.3333
0.483 0.2673 0.3333
0.484 0.2663 0.3333
0.485 0.2652 0.3333
0.486 0.2642 0.3333
0.487 0.2632 0.3333
0.488 0.2621 0.3333
0.489 0.2611 0.3333
0.49 0.2601 0.3333
0.491 0.2591 0.3333
0.492 0.2581 0.3333
0.493 0.257 0.3333
0.494 0.256 0.3333
0.495 0.255 0.3333
0.496 0.254 0.3333
0.497 0.253 0.3333
0.498 0.252 0.3333
0.499 0.251 0.3333
0.5 0.25 0.3333
0.501 0.249 0.25
0.502 0.248 0.25
0.503 0.247 0.25
0.504 0.246 0.25
0.505 0.245 0.25
0.506 0.244 0.25
0.507 0.243 0.25
0.508 0.2421 0.25
0.509 0.2411 0.25
0.51 0.2401 0.25
0.511 0.2391 0.25
0.512 0.2381 0.25
0.513 0.2372 0.25
0.514 0.2362 0.25
0.515 0.2352 0.25
0.516 0.2343 0.25
0.517 0.2333 0.25
0.518 0.2323 0.25
0.519 0.2314 0.25
0.52 0.2304 0.25
0.521 0.2294 0.25
0.522 0.2285 0.25
0.523 0.2275 0.25
0.524 0.2266 0.25
0.525 0.2256 0.25
0.526 0.2247 0.25
0.527 0.2237 0.25
0.528 0.2228 0.25
0.529 0.2218 0.25
0.53 0.2209 0.25
0.531 0.22 0.25
0.532 0.219 0.25
0.533 0.2181 0.25
0.534 0.2172 0.25
0.535 0.2162 0.25
0.536 0.2153 0.25
0.537 0.2144 0.25
0.538 0.2134 0.25
0.539 0.2125 0.25
0.54 0.2116 0.25
0.541 0.2107 0.25
0.542 0.2098 0.25
0.543 0.2088 0.25
0.544 0.2079 0.25
0.545 0.207 0.25
0.546 0.2061 0.25
0.547 0.2052 0.25
0.548 0.2043 0.25
0.549 0.2034 0.25
0.55 0.2025 0.25
0.551 0.2016 0.25
0.552 0.2007 0.25
0.553 0.1998 0.25
0.554 0.1989 0.25
0.555 0.198 0.25
0.556 0.1971 0.25
0.557 0.1962 0.25
0.558 0.1954 0.25
0.559 0.1945 0.25
0.56 0.1936 0.25
0.561 0.1927 0.25
0.562 0.1918 0.25
0.563 0.191 0.25
0.564 0.1901 0.25
0.565 0.1892 0.25
0.566 0.1884 0.25
0.567 0.1875 0.25
0.568 0.1866 0.25
0.569 0.1858 0.25
0.57 0.1849 0.25
0.571 0.184 0.25
0.572 0.1832 0.25
0.573 0.1823 0.25
0.574 0.1815 0.25
0.575 0.1806 0.25
0.576 0.1798 0.25
0.577 0.1789 0.25
0.578 0.1781 0.25
0.579 0.1772 0.25
0.58 0.1764 0.25
0.581 0.1756 0.25
0.582 0.1747 0.25
0.583 0.1739 0.25
0.584 0.1731 0.25
0.585 0.1722 0.25
0.586 0.1714 0.25
0.587 0.1706 0.25
0.588 0.1697 0.25
0.589 0.1689 0.25
0.59 0.1681 0.25
0.591 0.1673 0.25
0.592 0.1665 0.25
0.593 0.1656 0.25
0.594 0.1648 0.25
0.595 0.164 0.25
0.596 0.1632 0.25
0.597 0.1624 0.25
0.598 0.1616 0.25
0.599 0.1608 0.25
0.6 0.16 0.25
0.601 0.1592 0.2
0.602 0.1584 0.2
0.603 0.1576 0.2
0.604 0.1568 0.2
0.605 0.156 0.2
0.606 0.1552 0.2
0.607 0.1544 0.2
0.608 0.1537 0.2
0.609 0.1529 0.2
0.61 0.1521 0.2
0.611 0.1513 0.2
0.612 0.1505 0.2
0.613 0.1498 0.2
0.614 0.149 0.2
0.615 0.1482 0.2
0.616 0.1475 0.2
0.617 0.1467 0.2
0.618 0.1459 0.2
0.619 0.1452 0.2
0.62 0.1444 0.2
0.621 0.1436 0.2
0.622 0.1429 0.2
0.623 0.1421 0.2
0.624 0.1414 0.2
0.625 0.1406 0.2
0.626 0.1399 0.2
0.627 0.1391 0.2
0.628 0.1384 0.2
0.629 0.1376 0.2
0.63 0.1369 0.2
0.631 0.1362 0.2
0.632 0.1354 0.2
0.633 0.1347 0.2
0.634 0.134 0.2
0.635 0.1332 0.2
0.636 0.1325 0.2
0.637 0.1318 0.2
0.638 0.131 0.2
0.639 0.1303 0.2
0.64 0.1296 0.2
0.641 0.1289 0.2
0.642 0.1282 0.2
0.643 0.1274 0.2
0.644 0.1267 0.2
0.645 0.126 0.2
0.646 0.1253 0.2
0.647 0.1246 0.2
0.648 0.1239 0.2
0.649 0.1232 0.2
0.65 0.1225 0.2
0.651 0.1218 0.2
0.652 0.1211 0.2
0.653 0.1204 0.2
0.654 0.1197 0.2
0.655 0.119 0.2
0.656 0.1183 0.2
0.657 0.1176 0.2
0.658 0.117 0.2
0.659 0.1163 0.2
0.66 0.1156 0.2
0.661 0.1149 0.2
0.662 0.1142 0.2
0.663 0.1136 0.2
0.664 0.1129 0.2
0.665 0.1122 0.2
0.666 0.1116 0.2
0.667 0.1109 0.1667
0.668 0.1102 0.1667
0.669 0.1096 0.1667
0.67 0.1089 0.1667
0.671 0.1082 0.1667
0.672 0.1076 0.1667
0.673 0.1069 0.1667
0.674 0.1063 0.1667
0.675 0.1056 0.1667
0.676 0.105 0.1667
0.677 0.1043 0.1667
0.678 0.1037 0.1667
0.679 0.103 0.1667
0.68 0.1024 0.1667
0.681 0.1018 0.1667
0.682 0.1011 0.1667
0.683 0.1005 0.1667
0.684 0.0999 0.1667
0.685 0.0992 0.1667
0.686 0.0986 0.1667
0.687 0.098 0.1667
0.688 0.0973 0.1667
0.689 0.0967 0.1667
0.69 0.0961 0.1667
0.691 0.0955 0.1667
0.692 0.0949 0.1667
0.693 0.0942 0.1667
0.694 0.0936 0.1667
0.695 0.093 0.1667
0.696 0.0924 0.1667
0.697 0.0918 0.1667
0.698 0.0912 0.1667
0.699 0.0906 0.1667
0.7 0.09 0.1667
0.701 0.0894 0.1667
0.702 0.0888 0.1667
0.703 0.0882 0.1667
0.704 0.0876 0.1667
0.705 0.087 0.1667
0.706 0.0864 0.1667
0.707 0.0858 0.1667
0.708 0.0853 0.1667
0.709 0.0847 0.1667
0.71 0.0841 0.1667
0.711 0.0835 0.1667
0.712 0.0829 0.1667
0.713 0.0824 0.1667
0.714 0.0818 0.1667
0.715 0.0812 0.1429
0.716 0.0807 0.1429
0.717 0.0801 0.1429
0.718 0.0795 0.1429
0.719 0.079 0.1429
0.72 0.0784 0.1429
0.721 0.0778 0.1429
0.722 0.0773 0.1429
0.723 0.0767 0.1429
0.724 0.0762 0.1429
0.725 0.0756 0.1429
0.726 0.0751 0.1429
0.727 0.0745 0.1429
0.728 0.074 0.1429
0.729 0.0734 0.1429
0.73 0.0729 0.1429
0.731 0.0724 0.1429
0.732 0.0718 0.1429
0.733 0.0713 0.1429
0.734 0.0708 0.1429
0.735 0.0702 0.1429
0.736 0.0697 0.1429
0.737 0.0692 0.1429
0.738 0.0686 0.1429
0.739 0.0681 0.1429
0.74 0.0676 0.1429
0.741 0.0671 0.1429
0.742 0.0666 0.1429
0.743 0.066 0.1429
0.744 0.0655 0.1429
0.745 0.065 0.1429
0.746 0.0645 0.1429
0.747 0.064 0.1429
0.748 0.0635 0.1429
0.749 0.063 0.1429
0.75 0.0625 0.1429
0.751 0.062 0.125
0.752 0.0615 0.125
0.753 0.061 0.125
0.754 0.0605 0.125
0.755 0.06 0.125
0.756 0.0595 0.125
0.757 0.059 0.125
0.758 0.0586 0.125
0.759 0.0581 0.125
0.76 0.0576 0.125
0.761 0.0571 0.125
0.762 0.0566 0.125
0.763 0.0562 0.125
0.764 0.0557 0.125
0.765 0.0552 0.125
0.766 0.0548 0.125
0.767 0.0543 0.125
0.768 0.0538 0.125
0.769 0.0534 0.125
0.77 0.0529 0.125
0.771 0.0524 0.125
0.772 0.052 0.125
0.773 0.0515 0.125
0.774 0.0511 0.125
0.775 0.0506 0.125
0.776 0.0502 0.125
0.777 0.0497 0.125
0.778 0.0493 0.1111
0.779 0.0488 0.1111
0.78 0.0484 0.1111
0.781 0.048 0.1111
0.782 0.0475 0.1111
0.783 0.0471 0.1111
0.784 0.0467 0.1111
0.785 0.0462 0.1111
0.786 0.0458 0.1111
0.787 0.0454 0.1111
0.788 0.0449 0.1111
0.789 0.0445 0.1111
0.79 0.0441 0.1111
0.791 0.0437 0.1111
0.792 0.0433 0.1111
0.793 0.0428 0.1111
0.794 0.0424 0.1111
0.795 0.042 0.1111
0.796 0.0416 0.1111
0.797 0.0412 0.1111
0.798 0.0408 0.1111
0.799 0.0404 0.1111
0.8 0.04 0.1
0.801 0.0396 0.1
0.802 0.0392 0.1
0.803 0.0388 0.1
0.804 0.0384 0.1
0.805 0.038 0.1
0.806 0.0376 0.1
0.807 0.0372 0.1
0.808 0.0369 0.1
0.809 0.0365 0.1
0.81 0.0361 0.1
0.811 0.0357 0.1
0.812 0.0353 0.1
0.813 0.035 0.1
0.814 0.0346 0.1
0.815 0.0342 0.1
0.816 0.0339 0.1
0.817 0.0335 0.1
0.818 0.0331 0.1
0.819 0.0328 0.0909
0.82 0.0324 0.0909
0.821 0.032 0.0909
0.822 0.0317 0.0909
0.823 0.0313 0.0909
0.824 0.031 0.0909
0.825 0.0306 0.0909
0.826 0.0303 0.0909
0.827 0.0299 0.0909
0.828 0.0296 0.0909
0.829 0.0292 0.0909
0.83 0.0289 0.0909
0.831 0.0286 0.0909
0.832 0.0282 0.0909
0.833 0.0279 0.0909
0.834 0.0276 0.0833
0.835 0.0272 0.0833
0.836 0.0269 0.0833
0.837 0.0266 0.0833
0.838 0.0262 0.0833
0.839 0.0259 0.0833
0.84 0.0256 0.0833
0.841 0.0253 0.0833
0.842 0.025 0.0833
0.843 0.0246 0.0833
0.844 0.0243 0.0833
0.845 0.024 0.0833
0.846 0.0237 0.0833
0.847 0.0234 0.0769
0.848 0.0231 0.0769
0.849 0.0228 0.0769
0.85 0.0225 0.0769
0.851 0.0222 0.0769
0.852 0.0219 0.0769
0.853 0.0216 0.0769
0.854 0.0213 0.0769
0.855 0.021 0.0769
0.856 0.0207 0.0769
0.857 0.0204 0.0769
0.858 0.0202 0.0714
0.859 0.0199 0.0714
0.86 0.0196 0.0714
0.861 0.0193 0.0714
0.862 0.019 0.0714
0.863 0.0188 0.0714
0.864 0.0185 0.0714
0.865 0.0182 0.0714
0.866 0.018 0.0714
0.867 0.0177 0.0667
0.868 0.0174 0.0667
0.869 0.0172 0.0667
0.87 0.0169 0.0667
0.871 0.0166 0.0667
0.872 0.0164 0.0667
0.873 0.0161 0.0667
0.874 0.0159 0.0667
0.875 0.0156 0.0667
0.876 0.0154 0.0625
0.877 0.0151 0.0625
0.878 0.0149 0.0625
0.879 0.0146 0.0625
0.88 0.0144 0.0625
0.881 0.0142 0.0625
0.882 0.0139 0.0625
0.883 0.0137 0.0588
0.884 0.0135 0.0588
0.885 0.0132 0.0588
0.886 0.013 0.0588
0.887 0.0128 0.0588
0.888 0.0125 0.0588
0.889 0.0123 0.0556
0.89 0.0121 0.0556
0.891 0.0119 0.0556
0.892 0.0117 0.0556
0.893 0.0114 0.0556
0.894 0.0112 0.0556
0.895 0.011 0.0526
0.896 0.0108 0.0526
0.897 0.0106 0.0526
0.898 0.0104 0.0526
0.899 0.0102 0.0526
0.9 0.01 0.05
0.901 0.0098 0.05
0.902 0.0096 0.05
0.903 0.0094 0.05
0.904 0.0092 0.05
0.905 0.009 0.0476
0.906 0.0088 0.0476
0.907 0.0086 0.0476
0.908 0.0085 0.0476
0.909 0.0083 0.0476
0.91 0.0081 0.0455
0.911 0.0079 0.0455
0.912 0.0077 0.0455
0.913 0.0076 0.0455
0.914 0.0074 0.0435
0.915 0.0072 0.0435
0.916 0.0071 0.0435
0.917 0.0069 0.0417
0.918 0.0067 0.0417
0.919 0.0066 0.0417
0.92 0.0064 0.04
0.921 0.0062 0.04
0.922 0.0061 0.04
0.923 0.0059 0.04
0.924 0.0058 0.0385
0.925 0.0056 0.0385
0.926 0.0055 0.037
0.927 0.0053 0.037
0.928 0.0052 0.037
0.929 0.005 0.0357
0.93 0.0049 0.0357
0.931 0.0048 0.0357
0.932 0.0046 0.0345
0.933 0.0045 0.0345
0.934 0.0044 0.0333
0.935 0.0042 0.0333
0.936 0.0041 0.0323
0.937 0.004 0.0323
0.938 0.0038 0.0312
0.939 0.0037 0.0312
0.94 0.0036 0.0303
0.941 0.0035 0.0303
0.942 0.0034 0.0294
0.943 0.0032 0.0286
0.944 0.0031 0.0286
0.945 0.003 0.0278
0.946 0.0029 0.027
0.947 0.0028 0.027
0.948 0.0027 0.0263
0.949 0.0026 0.0256
0.95 0.0025 0.025
0.951 0.0024 0.025
0.952 0.0023 0.0244
0.953 0.0022 0.0238
0.954 0.0021 0.0233
0.955 0.002 0.0227
0.956 0.0019 0.0222
0.957 0.0018 0.0217
0.958 0.0018 0.0213
0.959 0.0017 0.0208
0.96 0.0016 0.0204
0.961 0.0015 0.0196
0.962 0.0014 0.0192
0.963 0.0014 0.0185
0.964 0.0013 0.0182
0.965 0.0012 0.0175
0.966 0.0012 0.0172
0.967 0.0011 0.0167
0.968 0.001 0.0161
0.969 0.001 0.0156
0.97 0.0009 0.0152
0.971 0.0008 0.0147
0.972 0.0008 0.0141
0.973 0.0007 0.0135
0.974 0.0007 0.0132
0.975 0.0006 0.0127
0.976 0.0006 0.012
0.977 0.0005 0.0116
0.978 0.0005 0.0111
0.979 0.0004 0.0105
0.98 0.0004 0.0101
0.981 0.0004 0.0095
0.982 0.0003 0.009
0.983 0.0003 0.0085
0.984 0.0003 0.0081
0.985 0.0002 0.0075
0.986 0.0002 0.007
0.987 0.0002 0.0065
0.988 0.0001 0.006
0.989 0.0001 0.0055
0.99 0.0001 0.005
0.991 0.0001 0.0045
0.992 0.0001 0.004
0.993 0.0 0.0035
0.994 0.0 0.003
0.995 0.0 0.0025
0.996 0.0 0.002
0.997 0.0 0.0015
0.998 0.0 0.001
0.999 0.0 0.0005
1.0 0.0 0
